SAFE-KV: Causal Suffix Repair for Behavior-Preserving Non-Prefix KV Cache Reuse in RAG

Retrieval-augmented generation (RAG) reuses the same documents across many requests, making non-prefix KV-cache reuse attractive. Yet a cached document state is not reusable text: it is a context-conditioned causal state whose keys and values depend on the prefix, position, and preceding documents under which it was computed. We formulate non-prefix KV reuse as a behavior-preservation problem with full prefill on the exact prompt as the reference, and introduce SAFE-KV, which repairs a composed cache by re-encoding the causal suffix from a selected start document. On Qwen2.5-7B-Instruct, prefix-conditioned composition preserves only 47.2% of HotpotQA-500 and 37.8% of 2Wiki-500 full-prefill answers; SAFE-KV with risk-guided K2 selection restores 99.8%/98.4% (donor-copy protocol) and 100.0%/98.4% with actual suffix forwarding. Document-only and fixed-window repairs recover far less, because the document states after the repaired region keep histories that omit it. Reuse without repair is exact up to four documents and degrades at sixteen, where suffix repair recovers 98-100%. Faithful repair re-encodes most of the context, so in a single-request L40S study SAFE-KV's operating rule serves every workload by full prefill. SAFE-KV thus establishes the causal-state contract for non-prefix reuse and a validated repair mechanism that meets it.

==> figures/figure4_budget_gate_pareto.data.csv <==
panel,label,x,y,source,numbers_id
left,Prefix,0.0000,0.378,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_summary.json,M7
left,Random K2,0.7106,0.834,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_summary.json,M9
left,Risk K1,0.8134,0.970,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_summary.json,M10
left,Hybrid K1,0.8425,0.974,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_summary.json,M11
left,Risk K2,0.9287,0.984,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_summary.json,M12
right,HotpotQA original,full_median_ms=65.5,riskk1_median_ms=93.6;repair_ratio=0.9173;paired_speedup=0.655,REB/latency_hotpot_original_50_v1/latency_trace_summary.json,L1
right,2Wiki original,full_median_ms=65.9,riskk1_median_ms=88.5;repair_ratio=0.8145;paired_speedup=0.667,REB/latency_2wiki_original_50_v1/latency_trace_summary.json,L2
right,2Wiki shuffled,full_median_ms=65.6,riskk1_median_ms=78.1;repair_ratio=0.5863;paired_speedup=0.722,REB/latency_2wiki_neutral_shuffle101_50_v1/latency_trace_summary.json,L3
right,N=16 nested,full_median_ms=62.1,riskk1_median_ms=87.8;repair_ratio=0.7228;paired_speedup=0.702,REB/latency_n16_neutral_layout101_50_v1/latency_trace_summary.json,L4
right,Noise64 (67 docs),full_median_ms=199.4,riskk1_median_ms=174.6;repair_ratio=0.5192;paired_speedup=1.149,REB/latency_noise64_50_v1/latency_trace_summary.json,L5


==> figures/figure5_external_sanity.data.csv <==
panel,label,method_key,answer_preservation,n,source,numbers_id
left,Hotpot prefix,prefix_conditioned_naive_global,0.566,272,SUB/results/acl_qwen25_7b_hotpotqa_suffix_main_500/answer_eval_metrics.csv (full_prefill gold_exact_match == True),C1
left,Hotpot risk K2,risk_guided_suffix_closure_k2,1.000,272,SUB/results/acl_qwen25_7b_hotpotqa_suffix_main_500/answer_eval_metrics.csv (full_prefill gold_exact_match == True),C1
left,2Wiki prefix,prefix_conditioned_naive_global,0.518,226,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_metrics.csv (full_prefill gold_exact_match == True),C2
left,2Wiki risk K2,risk_guided_suffix_closure_k2,0.991,226,SUB/results/acl_qwen25_7b_2wiki_suffix_main_500/answer_eval_metrics.csv (full_prefill gold_exact_match == True),C2
right,Prefix,prefix_conditioned_naive_global,0.312,250,SUB/results/acl_mistral7b_noisy_suffix_250_balanced/answer_eval_summary.json,X7
right,Query K1,query_similarity_suffix_closure_k1,0.908,250,SUB/results/acl_mistral7b_noisy_suffix_250_balanced/answer_eval_summary.json,X1
right,Risk K1,risk_guided_suffix_closure_k1,0.852,250,SUB/results/acl_mistral7b_noisy_suffix_250_balanced/answer_eval_summary.json,X2
right,Hybrid K1,hybrid_query_risk_union_suffix_k1,0.928,250,SUB/results/acl_mistral7b_noisy_suffix_250_balanced/answer_eval_summary.json,X3
right,Risk K2,risk_guided_suffix_closure_k2,0.996,250,SUB/results/acl_mistral7b_noisy_suffix_250_balanced/answer_eval_summary.json,X5


==> figures/figure_local_vs_suffix.data.csv <==
label,method_key,recomputed_context_ratio,answer_preservation,source,numbers_id
Prefix,prefix_conditioned_naive_global,0.0000,0.350,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W1
Doc K1,risk_guided_doc_patch_k1,0.2259,0.380,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W2
w2,risk_guided_downstream_w2_k1,0.4187,0.450,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W3
w3,risk_guided_downstream_w3_k1,0.5861,0.570,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W4
w4,risk_guided_downstream_w4_k1,0.7286,0.790,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W5
Suffix K1,risk_guided_suffix_closure_k1,0.7930,0.970,SUB/results/acl_qwen25_7b_2wiki_downstream_window_100/answer_eval_summary.json,W6


==> figures/figure_position_sweep.data.csv <==
series,method_key,position,answer_preservation,source,numbers_id
prefix comp.,prefix_conditioned_naive_global,first,0.420,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P1
prefix comp.,prefix_conditioned_naive_global,early,0.480,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P1
prefix comp.,prefix_conditioned_naive_global,middle,0.720,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P1
prefix comp.,prefix_conditioned_naive_global,late,0.700,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P1
prefix comp.,prefix_conditioned_naive_global,last,0.840,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P1
oracle doc patch,oracle_evidence_doc_patch,first,0.420,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P2
oracle doc patch,oracle_evidence_doc_patch,early,0.940,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P2
oracle doc patch,oracle_evidence_doc_patch,middle,0.960,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P2
oracle doc patch,oracle_evidence_doc_patch,late,0.900,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P2
oracle doc patch,oracle_evidence_doc_patch,last,0.980,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P2
oracle suffix repair,oracle_evidence_doc_suffix_closure_patch,first,1.000,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P3
oracle suffix repair,oracle_evidence_doc_suffix_closure_patch,early,1.000,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P3
oracle suffix repair,oracle_evidence_doc_suffix_closure_patch,middle,0.980,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P3
oracle suffix repair,oracle_evidence_doc_suffix_closure_patch,late,0.940,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P3
oracle suffix repair,oracle_evidence_doc_suffix_closure_patch,last,0.980,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P3
random suffix K1,random_suffix_closure_k1_seeded,first,0.960,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P5
random suffix K1,random_suffix_closure_k1_seeded,early,0.940,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P5
random suffix K1,random_suffix_closure_k1_seeded,middle,0.960,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P5
random suffix K1,random_suffix_closure_k1_seeded,late,0.980,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P5
random suffix K1,random_suffix_closure_k1_seeded,last,0.980,SUB/results/acl_qwen25_7b_position_noise16_50x5_suffix/position_summary.csv,P5

